Carbon-aware Software Services

The significant carbon footprint of the ICT sector calls for methodologies to contain carbon emissions of running software. This article proposes a novel framework for implementing, configuring and assessing carbon-aware interactive software services. First, we propose a methodology to implement carbon-aware services leveraging the Strategy design pattern to feature alternative service versions with different energy consumption. Then, we devise a bilevel optimisation scheme to configure which version to use at different times of the day, based on forecasts of carbon intensity and service requests, pursuing the two-fold goal of minimising carbon emissions and maintaining average output quality above a desired set-point. Last, an open-source prototype of such optimisation scheme is used to configure a software service implemented as per our methodology and assessed against traditional non-adaptive implementations of the same service. Results show the capability of our framework to control the average quality of output results of carbon-aware services and to reduce carbon emissions from 8% to 50%.

==> plot/m01_camel.csv <==
time_slot,carbon_actual,carbon_forecast,requests_actual,requests_forecast
2023-01-28T00:00Z,242,247,104,103
2023-01-28T00:30Z,243,246,134,136
2023-01-28T01:00Z,243,249,188,191
2023-01-28T01:30Z,242,246,229,236
2023-01-28T02:00Z,240,246,306,314
2023-01-28T02:30Z,242,246,377,362
2023-01-28T03:00Z,241,248,437,431
2023-01-28T03:30Z,240,247,417,413
2023-01-28T04:00Z,242,250,475,492
2023-01-28T04:30Z,238,248,520,509
2023-01-28T05:00Z,241,252,569,589
2023-01-28T05:30Z,245,254,678,687
2023-01-28T06:00Z,250,258,710,677
2023-01-28T06:30Z,256,254,771,761
2023-01-28T07:00Z,269,261,903,898
2023-01-28T07:30Z,270,266,959,942
2023-01-28T08:00Z,270,269,976,944
2023-01-28T08:30Z,273,269,980,954
2023-01-28T09:00Z,262,267,902,928
2023-01-28T09:30Z,262,271,696,731
2023-01-28T10:00Z,255,265,779,794
2023-01-28T10:30Z,254,264,695,712
2023-01-28T11:00Z,255,257,584,602
2023-01-28T11:30Z,256,252,543,520
2023-01-28T12:00Z,256,260,566,546
2023-01-28T12:30Z,254,262,533,544
2023-01-28T13:00Z,255,263,581,573
2023-01-28T13:30Z,255,261,624,631
2023-01-28T14:00Z,263,258,833,800
2023-01-28T14:30Z,266,256,823,827
2023-01-28T15:00Z,268,263,904,926
2023-01-28T15:30Z,270,272,952,977
2023-01-28T16:00Z,266,271,1013,1007
2023-01-28T16:30Z,259,271,974,998
2023-01-28T17:00Z,251,274,810,804
2023-01-28T17:30Z,250,264,773,744
2023-01-28T18:00Z,252,257,684,691
2023-01-28T18:30Z,252,254,556,573
2023-01-28T19:00Z,262,256,531,506
2023-01-28T19:30Z,256,254,390,390
2023-01-28T20:00Z,265,264,299,312
2023-01-28T20:30Z,259,256,238,250
2023-01-28T21:00Z,256,255,226,236
2023-01-28T21:30Z,242,246,218,216
2023-01-28T22:00Z,223,250,188,183
2023-01-28T22:30Z,210,236,164,166
2023-01-28T23:00Z,176,219,131,138
2023-01-28T23:30Z,164,203,117,119


==> plot/m01_stable_300.csv <==
time,actual_carbon,forecast_carbon,actual_reqs,forecast_reqs
2023-01-28T00:00Z,242,247,312,308
2023-01-28T00:30Z,243,246,268,272
2023-01-28T01:00Z,243,249,283,287
2023-01-28T01:30Z,242,246,274,283
2023-01-28T02:00Z,240,246,306,314
2023-01-28T02:30Z,242,246,324,311
2023-01-28T03:00Z,241,248,328,324
2023-01-28T03:30Z,240,247,278,275
2023-01-28T04:00Z,242,250,285,295
2023-01-28T04:30Z,238,248,278,272
2023-01-28T05:00Z,241,252,273,283
2023-01-28T05:30Z,245,254,296,300
2023-01-28T06:00Z,250,258,285,272
2023-01-28T06:30Z,256,254,285,282
2023-01-28T07:00Z,269,261,310,309
2023-01-28T07:30Z,270,266,308,303
2023-01-28T08:00Z,270,269,292,283
2023-01-28T08:30Z,273,269,313,305
2023-01-28T09:00Z,262,267,310,319
2023-01-28T09:30Z,262,271,257,270
2023-01-28T10:00Z,255,265,312,318
2023-01-28T10:30Z,254,264,304,312
2023-01-28T11:00Z,255,257,281,290
2023-01-28T11:30Z,256,252,291,279
2023-01-28T12:00Z,256,260,339,327
2023-01-28T12:30Z,254,262,284,290
2023-01-28T13:00Z,255,263,280,276
2023-01-28T13:30Z,255,261,273,276
2023-01-28T14:00Z,263,258,334,321
2023-01-28T14:30Z,266,256,304,306
2023-01-28T15:00Z,268,263,310,318
2023-01-28T15:30Z,270,272,306,314
2023-01-28T16:00Z,266,271,303,302
2023-01-28T16:30Z,259,271,320,328
2023-01-28T17:00Z,251,274,295,293
2023-01-28T17:30Z,250,264,315,303
2023-01-28T18:00Z,252,257,316,320
2023-01-28T18:30Z,252,254,298,307
2023-01-28T19:00Z,262,256,338,322
2023-01-28T19:30Z,256,254,305,305
2023-01-28T20:00Z,265,264,299,312
2023-01-28T20:30Z,259,256,260,273
2023-01-28T21:00Z,256,255,272,284
2023-01-28T21:30Z,242,246,290,287
2023-01-28T22:00Z,223,250,283,275
2023-01-28T22:30Z,210,236,281,284
2023-01-28T23:00Z,176,219,263,276
2023-01-28T23:30Z,164,203,283,287


==> plot/m01_stable_500.csv <==
time,actual_carbon,forecast_carbon,actual_reqs,forecast_reqs
2023-01-28T00:00Z,242,247,532,509
2023-01-28T00:30Z,243,246,496,474
2023-01-28T01:00Z,243,249,484,462
2023-01-28T01:30Z,242,246,505,512
2023-01-28T02:00Z,240,246,448,469
2023-01-28T02:30Z,242,246,495,481
2023-01-28T03:00Z,241,248,541,520
2023-01-28T03:30Z,240,247,530,521
2023-01-28T04:00Z,242,250,441,462
2023-01-28T04:30Z,238,248,469,492
2023-01-28T05:00Z,241,252,549,536
2023-01-28T05:30Z,245,254,463,460
2023-01-28T06:00Z,250,258,549,525
2023-01-28T06:30Z,256,254,468,484
2023-01-28T07:00Z,269,261,478,488
2023-01-28T07:30Z,270,266,510,533
2023-01-28T08:00Z,270,269,505,521
2023-01-28T08:30Z,273,269,509,498
2023-01-28T09:00Z,262,267,442,456
2023-01-28T09:30Z,262,271,508,494
2023-01-28T10:00Z,255,265,479,470
2023-01-28T10:30Z,254,264,454,477
2023-01-28T11:00Z,255,257,438,455
2023-01-28T11:30Z,256,252,542,545
2023-01-28T12:00Z,256,260,457,460
2023-01-28T12:30Z,254,262,464,481
2023-01-28T13:00Z,255,263,525,539
2023-01-28T13:30Z,255,261,493,495
2023-01-28T14:00Z,263,258,457,472
2023-01-28T14:30Z,266,256,513,503
2023-01-28T15:00Z,268,263,451,453
2023-01-28T15:30Z,270,272,495,490
2023-01-28T16:00Z,266,271,454,455
2023-01-28T16:30Z,259,271,490,476
2023-01-28T17:00Z,251,274,477,473
2023-01-28T17:30Z,250,264,474,461
2023-01-28T18:00Z,252,257,502,521
2023-01-28T18:30Z,252,254,469,485
2023-01-28T19:00Z,262,256,507,514
2023-01-28T19:30Z,256,254,464,485
2023-01-28T20:00Z,265,264,516,537
2023-01-28T20:30Z,259,256,534,512
2023-01-28T21:00Z,256,255,463,451
2023-01-28T21:30Z,242,246,515,515
2023-01-28T22:00Z,223,250,533,536
2023-01-28T22:30Z,210,236,545,527
2023-01-28T23:00Z,176,219,557,538
2023-01-28T23:30Z,164,203,538,517

==> plot/results_aggregated_camel_profile.csv <==
policy,carbon,avg_error,max_error
always_low,48022.29,13.43,13.46
always_medium,90571.5,4.48,4.49
always_high,136321.71,0.0,0
naïve,66430.73,9.73,13.46
carbonstat_(ε=8),71603.36,8.0,13.47
carbonstat_(ε=4),94206.12,4.0,13.46
carbonstat_(ε=2),109485.22,2.0,13.45
carbonstat_(ε=1),118159.7,1.0,4.49

==> plot/results_aggregated_stable_300_profile.csv <==
policy,carbon,avg_error,max_error
always_low,25773.98,13.43,13.46
always_medium,49132.21,4.48,4.5
always_high,69375.63,0.0,0
naïve,59352.79,1.41,13.46
carbonstat_(ε=8),38378.15,8.0,13.46
carbonstat_(ε=4),50437.62,4.0,13.46
carbonstat_(ε=2),58946.28,1.99,13.46
carbonstat_(ε=1),63858.51,1.0,4.5

==> plot/results_aggregated_stable_500_profile.csv <==
policy,carbon,avg_error,max_error
always_low,42854.3,13.43,13.48
always_medium,81665.28,4.48,4.5
always_high,115764.5,0.0,0
naïve,80345.28,4.63,13.46
carbonstat_(ε=8),63789.83,7.99,13.48
carbonstat_(ε=4),83923.8,4.0,13.44
carbonstat_(ε=2),98217.53,1.99,13.43
carbonstat_(ε=1),106563.58,0.99,4.5
